Probing Hot and Dense Matter with Charm and Bottom Measurements with PHENIX VTX Tracker

We present the first measurements of the nuclear modification factor (RAA) for flavor-separated b, c-quark electrons in Au+Au collisions at 200 GeV. The newly installed Silicon Vertex Tracker is used to measure the distance of closest approach distributions of electrons at midrapidity (|eta|< 0.35) over the transverse momentum range 1 < pt < 5 GeV/c. From this, the relative fraction of bottom (b) and charm (c) quarks is determined in both the p+p and Au+Au collision systems, which form the basis of the measured RAA . In p+p, we observe that a FONLL perturbative QCD calculation of b->e/(c->e+b->e) ratio is in good agreement with the data. In Au+Au, the data imply a large suppression of b->e or a large modification of B meson pT distributions, which implies very interesting physics of B mesons in Au+Au collisions.

==> Reply_to_referee_2012Nov28.txt <==
Dear Colleague,

Thank you very much for your valuable comments and suggestions. 
We have revised the paper according to your comments.

>Dear Rachid Nouicer,
>The assigned Content Reviewer has partially reviewed your paper entitled 
>"Probing Hot and Dense Matter with c and b Measurements with PHENIX VTX Tracker" 
>(id: 286) submitted for "Quark Matter 2012".
>The assessment is as follows: To be corrected.
>Please see the comments below from the reviewing team:
>"These are nice proceedings but I think they need some editing before acceptance.
>The most important edit is that the proceedings are one page too long. 
>Other comments and suggestions are below

>1) abstract: 
>we observe that FONLL --> we observe that a FONNL
Answer: done

>implies a very interesting --> implies very interesting
Answer: done

>Fig 1: The curve labled total seems string as it goes to zero 
>between -0.03 .lt. DCA .lt. 0.03 this doesn't seem correct. 
Answer: 
The red curve called "Total" presented in Fig. 1 is correct.
It corresponds to the integrated regions used to extract the b and c ratio. 
For clarification, we added to the manuscript the following sentence 
to the caption of Fig.1:
"The total curve is shown for the fit range used to extract the b and c ratio."

>The y axis label is odd, does this just mean counts?  
Answer: 
The y-axis label is correct and it corresponds to the Number of Tracks.
Each track from each event has one DCA value. Each track is made from
three or four clusters (hits) obtained from the four layers of silicon
VTX-detector.

>The LHS plot seems completely different to that shown by 
>Maki Kurosawa's proceedings  on higher flow terms yet all
>the labels seem the same. Can you please check
Answer: 
I checked as you requested. I found that Maki's DCA plot corresponds 
to the pt bin 1.5 to 2 GeV/c. Consequently, the legend (pt bin 2.0-2.5 GeV/c) 
in Figure 2 of Maki is not correct. Maki will update Figure 2 in his
proceedings with the DCA distribution for pt bin (pt bin 2.0-2.5 GeV/c) 
to be consistent with the rest of the PHENIX QM proceedings.   

>line 24: with bottom --> containing bottom
>with charm --> containing charm
Answer: done

>line 40: from few hundred --> from pT of a few hundred 
Answer: done

>line 46: It would be useful to be clear that these are the pixel sizes 
>not the resolution (I think that is correct)
Answer: Done 
I agree with you. in my first draft, I put "pixel size" and I got 
an extra page (page 6) and so I removed it.
In the present manuscript I added the 'pixel size" and I resized Figure 3.  

>Fig2 caption: B pt distribution -> B pt distribtuions
Answer: Done

>line 42 Details of PHENIX --> Details of the PHENIX
Answer: done 

>line 56: by a standalone --> by standalone
Answer: done

>line 57 by a future --> by future
Answer: done

>line 69: Fig 1 --> Fig. 1
Answer: done

>line 69 decomposition portion --> decomposition
Answer: done

>line 73: It would be useful to add a reference to the "standard proceedure"
Answer: done

>Fig3 caption RAAof --> RAA of
Answer: done

>line 84 ke3 , --> ke3,
Answer: done

line 95 F^b --> F_b
Answer: done

>line 104-6 I don't understand what is done with the FONLL curve. 
How can it be a FONLL calculation AND a fit to the data?
Answer: 
we use a simple procedure; from FONLL, we have the pink curve 
of b/(b+c) = rb = f(pt, FONLL). We model the actual rb 
as alpha x f(pt, FONLL) where alpha is a constant. We determine 
alpha by fitting the data which derives the blue curve shown in Fig. 2b.
  
>line 116-7: You seem to be distinguishing between a b suppression 
>and a change in the pt spectrum. Aren't these the same thing? 
>Also you imply that only the b result has a large uncertainty. 
>Doesn't the c have a similar uncertainty since deriving the C fraction 
>come from the derivation of the b fraction? If you don't know one you 
>don't know the other. Isn't the C DCA template also not well known because 
>of the change in pt distribution due to quenching?
Answer:
Done

For details:
the b quark parents are mostly non-relativistic and so the shape of
the DCA distribution changes rapidly with parent pT. We think that for
the low pt range (pt < 2 GeV/c), the B-meson pt distribution in Au+Au
collisions can be different than the B-meson pt distribution in PYTHIA
used in our analysis. Adding to this is the fact that the c-fraction
is large a low pT and so the RAA (c-->e) can only diverge from the
(b+c)->e result with great difficulty (see my QM slide #20, the charm
yield dominate the b+c production the c/(b+c) = 0.92 ± 0.02 for the pt
bin 2.0 to 2.5 GeV/c). However, the final systematic errors for charm
and bottom individually will include all contributions which we
find. We are actively working to evaluate these effects and finalizing
the systematic errors for bottom as well for charm.

For clarification, 
we added following sentence to the manuscript (line # 115): 
Because the charm fraction dominates at low pT(e), the RAA(c->e) is less affected.


line 117: implies a very --> implies very
Answer: done 

>line 122: vertex of larger --> vertex larger
Answer: done

Note that this is a partial review, a final assessment will be done by
the referee. In the meanwhile, you may access all the information
about your paper from the following page:
https://indico.cern.ch/contributionDisplay.py?contribId=286&sessionId=23&confId=181055
Kind regards,
Indico on behalf of "Quark Matter 2012"

